Modified gravity models and the central cusp of dark matter halos in galaxies

The N-body dark matter (DM) simulations point that DM density profiles, e.g. the NFW halo, should be cuspy in its center, but observations disfavour this kind of DM profile. Here we consider whether the observed rotation curves "close" to the galactic centre can favour modified gravity models in comparison to the NFW halo, and how to quantify such difference. Two explicit modified gravity models are considered, MOND and a more recent approach called RGGR (in reference to Renormalization Group effects in General Relativity). It is also the purpose of this work to significantly extend the sample on which RGGR has been tested in comparison to other approaches. By analysing 62 galaxies from five samples, we find that: i) there is a radius, given by half the disk scale length, below which RGGR and MOND can match the data about as well or better than NFW, albeit the formers have fewer free parameters; ii) considering the complete rotation curve data, RGGR could achieve fits with better agreement than MOND, and almost as good as a NFW halo with two free parameters (NFW and RGGR have respectively two and one more free parameters than MOND).

==> MGCuspTable4.csv <==
%auto-ignore
# This is a comma-separated values table. It is the complete version of Table 4 from (D.C. Rodrigues, P.L. de Oliveira, J.C. Fabris, G. Gentile, Modified gravity models and the central cusp of dark matter halos in galaxies).
# Col.(3): explicit results for the models NFW 13 and NFW 12 only appear when the fitted M_200 respectively exceeds 10^13 M_sun or 10^12 M_sun. 
# Col.(4): the minimum chi^2 found for each of the fits. 
# Col.(5): the reduced chi^2.
# Cols.(6)-(8): Stands for chi^2 but considering only the observational data within 2 R_D, R_D or R_D/2. 
# Cols.(9)-(10): show the disk and bulge stellar mass-to-light ratios in the appropriate band for each sample. 
# Cols.(11)-(12): P1 and P2 stand for model parameters. For NFW and variations they correspond respectively to r_s (kpc) and \rho_s (M_sun/kpc^3), while for RGGR and RGGR 20% only P1 assumes values and it corresponds to the dimensionless constant \bar \nu \times 10^7. 
# Col.(13): delta is the factor that changes the galaxy distance, only evaluated for MOND 20% and RGGR 20%.

Sample,Galaxy,Model,Schi,ChiRed,Schi2RD,Schi1RD,Schi12RD,YDisk,YBulge,P1,P2,delta
A,DDO 154,MOND,218.19,3.64,13.06,3.57,2.32,0.00,,,,
A,DDO 154,MOND 20%D,26.35,0.45,7.95,5.57,5.37,0.58,,,,0.80
A,DDO 154,NFW,50.42,0.87,29.53,28.14,25.27,1.25,,27.00,5.73E+5,
A,DDO 154,RGGR,23.06,0.39,3.66,3.12,1.88,2.12,,0.20,,
A,DDO 154,RGGR 20%D,21.00,0.36,2.97,2.73,1.73,1.71,,0.18,,1.20
A,NGC 2403 1D,MOND,977.45,3.41,442.74,132.07,29.86,0.91,,,,
A,NGC 2403 1D,MOND 20%D,577.88,2.02,264.08,74.21,16.33,0.58,,,,1.20
A,NGC 2403 1D,NFW,156.24,0.55,43.16,22.19,18.05,0.39,,14.02,7.49E+6,
A,NGC 2403 1D,RGGR,190.05,0.66,58.38,13.67,7.59,0.33,,1.73,,
A,NGC 2403 1D,RGGR 20%D,174.11,0.61,60.19,18.39,12.71,0.41,,1.81,,0.80
A,NGC 2403 2D,MOND,785.24,2.75,333.10,53.91,31.58,0.97,0.29,,,
A,NGC 2403 2D,MOND 20%D,477.29,1.67,213.66,39.19,23.82,0.60,0.16,,,1.20
A,NGC 2403 2D,NFW,155.59,0.55,37.56,22.69,19.57,0.32,0.63,12.78,8.91E+6,
A,NGC 2403 2D,RGGR,193.53,0.68,63.29,18.77,12.38,0.32,0.42,1.73,,
A,NGC 2403 2D,RGGR 20%D,175.48,0.62,57.61,17.45,12.10,0.39,0.59,1.81,,0.80
A,NGC 2841,MOND,386.24,2.78,21.26,3.27,0.00,1.50,1.35,,,
A,NGC 2841,MOND 20%D,349.25,2.53,19.42,2.96,0.00,1.03,0.73,,,1.20
A,NGC 2841,NFW,26.52,0.19,3.10,0.97,0.00,0.72,1.28,18.74,1.50E+7,
A,NGC 2841,NFW 12,535.63,3.91,12.58,3.30,0.00,0.51,0.68,4.02,4.09E+8,
A,NGC 2841,RGGR,39.26,0.28,14.14,4.58,0.00,0.51,1.17,7.11,,
A,NGC 2841,RGGR 20%D,37.09,0.27,16.60,5.56,0.00,0.73,1.83,7.22,,0.80
A,NGC 2903,MOND,103.83,1.22,10.59,0.00,0.00,2.63,0.00,,,
A,NGC 2903,MOND 20%D,99.71,1.19,7.58,0.00,0.00,1.87,0.00,,,1.18
A,NGC 2903,NFW,20.64,0.25,0.29,0.00,0.00,1.23,1.61,8.60,3.27E+7,
A,NGC 2903,RGGR,79.83,0.95,1.75,0.00,0.00,1.41,0.00,3.01,,
A,NGC 2903,RGGR 20%D,59.48,0.72,0.97,0.00,0.00,1.88,1.15,3.14,,0.80
A,NGC 2976,MOND,71.66,1.75,71.66,38.46,36.09,0.34,,,,
A,NGC 2976,MOND 20%D,63.93,1.60,63.93,34.29,31.53,0.23,,,,1.20
A,NGC 2976,NFW,64.67,1.66,64.67,46.31,41.28,0.23,,36703.87,1.60E+3,
A,NGC 2976,NFW 12,76.18,1.95,76.18,46.48,43.29,0.29,,39.10,1.31E+6,
A,NGC 2976,NFW 13,67.72,1.74,67.72,46.49,42.05,0.25,,145.11,3.93E+5,
A,NGC 2976,RGGR,47.22,1.18,47.22,27.52,7.88,0.31,,0.32,,
A,NGC 2976,RGGR 20%D,44.29,1.14,44.29,26.24,7.68,0.46,,0.34,,0.80
A,NGC 3031,MOND,501.02,4.36,53.53,1.13,0.00,0.87,0.43,,,
A,NGC 3031,MOND 20%D,483.04,4.24,58.70,1.57,0.00,1.38,0.65,,,0.80
A,NGC 3031,NFW,380.17,3.36,129.56,11.56,0.00,0.94,0.17,9.50,7.35E+6,
A,NGC 3031,RGGR,377.47,3.31,127.09,11.80,0.00,0.97,0.16,0.68,,
A,NGC 3031,RGGR 20%D,371.64,3.29,123.84,11.06,0.00,1.46,0.28,0.85,,0.80
A,NGC 3198 1D,MOND,514.07,5.53,72.92,31.76,29.20,0.53,,,,
A,NGC 3198 1D,MOND 20%D,252.33,2.74,61.06,40.57,36.17,0.91,,,,0.80
A,NGC 3198 1D,NFW,115.67,1.27,82.83,78.30,56.77,0.51,,14.92,6.44E+6,
A,NGC 3198 1D,RGGR,168.49,1.83,90.56,88.79,72.74,0.67,,1.73,,
A,NGC 3198 1D,RGGR 20%D,134.88,1.48,80.56,75.95,63.90,0.92,,1.86,,0.80
A,NGC 3198 2D,MOND,561.56,6.10,124.33,41.71,36.75,0.54,0.36,,,
A,NGC 3198 2D,MOND 20%D,287.67,3.16,98.56,33.88,29.40,0.96,0.50,,,0.80
A,NGC 3198 2D,NFW,35.79,0.40,13.29,8.29,7.91,0.55,0.00,12.10,9.69E+6,
A,NGC 3198 2D,RGGR,196.03,2.15,115.09,47.51,38.10,0.77,0.32,1.65,,
A,NGC 3198 2D,RGGR 20%D,183.08,2.03,123.48,50.72,41.64,1.05,0.46,1.79,,0.80
A,NGC 3521,MOND,569.73,5.75,538.63,503.38,478.32,0.59,,,,
A,NGC 3521,MOND 20%D,555.02,5.66,530.33,501.34,474.10,0.93,,,,0.80
A,NGC 3521,NFW,491.59,5.07,488.04,473.71,464.02,0.46,,13.08,1.23E+7,
A,NGC 3521,RGGR,444.62,4.54,439.41,422.38,410.54,0.42,,3.53,,
A,NGC 3521,RGGR 20%D,430.69,4.44,425.13,408.78,399.56,0.61,,3.83,,0.80
A,NGC 3621,MOND,64.31,0.53,11.84,9.66,9.24,0.51,,,,
A,NGC 3621,MOND 20%D,58.57,0.48,13.24,9.23,8.11,0.57,,,,0.95
A,NGC 3621,NFW,59.81,0.50,14.42,9.26,6.79,0.47,,30.28,1.97E+6,
A,NGC 3621,RGGR,138.46,1.14,60.90,14.73,10.54,0.40,,1.72,,
A,NGC 3621,RGGR 20%D,93.16,0.78,48.48,18.57,16.76,0.52,,1.87,,0.80
A,NGC 4736,MOND,488.78,6.11,149.04,62.91,30.06,0.39,0.43,,,
A,NGC 4736,MOND 20%D,484.52,6.13,148.72,63.30,30.11,0.62,0.67,,,0.80
A,NGC 4736,NFW,112.29,1.44,61.50,18.53,2.83,0.42,0.29,0.82,1.14E+9,
A,NGC 4736,RGGR,128.24,1.60,56.44,19.67,2.97,0.62,0.33,0.27,,
A,NGC 4736,RGGR 20%D,127.78,1.64,56.65,20.06,3.08,0.97,0.52,0.28,,0.80
A,NGC 5055,MOND,421.45,2.14,100.14,38.14,13.25,0.45,0.43,,,
A,NGC 5055,MOND 20%D,348.91,1.78,93.18,33.11,11.22,0.71,0.66,,,0.80
A,NGC 5055,NFW,109.28,0.56,42.41,5.94,1.22,0.00,0.27,4.91,1.47E+8,
A,NGC 5055,RGGR,171.93,0.88,78.37,20.38,5.70,0.33,0.32,2.86,,
A,NGC 5055,RGGR 20%D,162.94,0.84,79.92,21.07,5.93,0.50,0.49,2.90,,0.80
A,NGC 6946,MOND,213.67,1.04,97.30,30.17,18.73,0.61,0.59,,,
A,NGC 6946,MOND 20%D,201.85,0.99,91.82,27.01,15.62,0.42,0.44,,,1.20
A,NGC 6946,NFW,198.22,0.98,91.42,26.52,15.05,0.54,0.60,227.94,2.38E+5,
A,NGC 6946,NFW 12,206.05,1.02,91.21,25.86,14.01,0.42,0.55,20.73,5.93E+6,
A,NGC 6946,NFW 13,198.25,0.98,90.97,26.27,14.79,0.53,0.60,143.80,4.00E+5,
A,NGC 6946,RGGR,199.99,0.98,76.64,18.61,6.80,0.41,0.59,2.43,,
A,NGC 6946,RGGR 20%D,195.78,0.96,78.11,18.76,6.93,0.29,0.42,2.33,,1.20
A,NGC 7331,MOND,30.31,0.29,9.87,4.31,0.00,0.55,0.75,,,
A,NGC 7331,MOND 20%D,25.04,0.25,9.01,5.20,0.00,0.89,1.28,,,0.80
A,NGC 7331,NFW,24.63,0.24,7.51,4.26,0.00,0.51,0.69,104.54,5.38E+5,
A,NGC 7331,NFW 12,31.20,0.31,5.38,2.28,0.00,0.39,0.81,17.21,9.39E+6,
A,NGC 7331,RGGR,31.88,0.31,7.35,4.34,0.00,0.42,0.63,3.14,,
A,NGC 7331,RGGR 20%D,25.75,0.25,6.20,3.41,0.00,0.61,1.43,3.46,,0.80
A,NGC 7793,MOND,408.88,6.10,178.91,98.13,14.10,0.49,,,,
A,NGC 7793,MOND 20%D,338.18,5.12,143.99,74.29,9.69,0.33,,,,1.20
A,NGC 7793,NFW,229.00,3.52,57.16,25.41,5.62,0.05,,8.38,1.76E+7,
A,NGC 7793,RGGR,202.32,3.07,72.20,21.54,4.44,0.26,,1.03,,
A,NGC 7793,RGGR 20%D,189.46,2.91,68.83,20.71,5.62,0.34,,1.10,,0.80
A,NGC 7793 R,MOND,296.54,7.41,115.84,56.19,6.81,0.45,,,,
A,NGC 7793 R,MOND 20%D,260.45,6.68,104.42,47.82,5.64,0.31,,,,1.20
A,NGC 7793 R,NFW,51.14,1.35,47.66,27.90,22.75,0.10,,1688.10,5.89E+4,
A,NGC 7793 R,NFW 12,57.13,1.50,48.75,26.54,18.31,0.00,,19.22,7.14E+6,
A,NGC 7793 R,NFW 13,52.21,1.37,48.58,28.72,23.15,0.08,,85.69,1.26E+6,
A,NGC 7793 R,RGGR,55.31,1.42,52.40,15.44,13.81,0.11,,1.73,,
A,NGC 7793 R,RGGR 20%D,55.30,1.46,52.44,15.76,14.15,0.11,,1.74,,0.97
A,NGC 925,MOND,238.24,2.51,132.14,94.98,7.95,0.21,,,,
A,NGC 925,MOND 20%D,205.71,2.19,95.97,71.81,6.99,0.12,,,,1.20
A,NGC 925,NFW,103.62,1.11,44.62,31.75,4.08,0.00,,37259.47,9.77E+2,
A,NGC 925,NFW 12,173.44,1.86,101.27,69.90,6.28,0.00,,43.22,1.04E+6,
A,NGC 925,NFW 13,112.32,1.21,54.98,38.96,4.33,0.00,,211.03,1.81E+5,
A,NGC 925,RGGR,309.71,3.29,134.60,100.18,9.23,0.28,,1.18,,
A,NGC 925,RGGR 20%D,292.32,3.14,132.55,97.51,9.06,0.35,,1.25,,0.80
B,ESO 116-G12,MOND,91.05,6.50,51.10,40.35,1.50,0.83,,,,
B,ESO 116-G12,MOND 20%D,59.48,4.58,32.04,27.79,0.92,0.50,,,,1.20
B,ESO 116-G12,NFW,31.15,2.60,13.86,13.39,2.64,0.05,,13.64,6.50E+6,
B,ESO 116-G12,RGGR,55.38,4.26,16.82,15.37,0.04,0.49,,1.00,,
B,ESO 116-G12,RGGR 20%D,48.32,4.03,15.60,14.13,0.09,0.61,,1.06,,0.80
B,ESO 287-G13,MOND,55.11,2.20,35.97,26.96,22.02,1.56,,,,
B,ESO 287-G13,MOND 20%D,55.07,2.29,35.75,26.90,22.11,1.58,,,,0.99
B,ESO 287-G13,NFW,36.33,1.58,29.39,24.27,23.14,1.69,,275065.36,1.22E+2,
B,ESO 287-G13,NFW 12,62.65,2.72,42.02,34.90,32.84,1.25,,28.07,2.85E+6,
B,ESO 287-G13,NFW 13,38.63,1.68,30.65,25.21,23.83,1.63,,207.81,1.87E+5,
B,ESO 287-G13,RGGR,41.77,1.74,25.38,17.57,11.54,1.26,,2.14,,
B,ESO 287-G13,RGGR 20%D,40.34,1.75,23.43,16.75,12.92,1.09,,1.97,,1.12
B,ESO 79-G14,MOND,28.01,2.00,20.88,15.66,2.74,1.55,,,,
B,ESO 79-G14,MOND 20%D,27.46,2.11,21.25,17.19,2.98,2.50,,,,0.80
B,ESO 79-G14,NFW,28.61,2.38,21.67,17.28,3.11,1.73,,403.59,9.11E+4,
B,ESO 79-G14,NFW 12,41.84,3.49,33.35,32.24,5.50,1.80,,40.08,1.24E+6,
B,ESO 79-G14,NFW 13,28.70,2.39,22.10,18.31,3.23,1.67,,202.54,1.97E+5,
B,ESO 79-G14,RGGR,45.92,3.53,28.91,10.37,2.76,2.04,,1.27,,
B,ESO 79-G14,RGGR 20%D,45.92,3.83,28.82,10.26,2.74,2.23,,1.30,,0.95
B,NGC 1090,MOND,99.24,4.31,18.01,1.23,1.23,1.20,,,,
B,NGC 1090,MOND 20%D,50.20,2.28,11.94,1.44,1.44,2.03,,,,0.80
B,NGC 1090,NFW,31.97,1.52,21.18,9.05,9.05,1.26,,19.73,4.24E+6,
B,NGC 1090,RGGR,28.55,1.30,12.13,1.78,1.78,1.32,,1.88,,
B,NGC 1090,RGGR 20%D,20.06,0.96,8.23,0.85,0.85,1.83,,2.03,,0.80
B,NGC 7339,MOND,57.85,4.13,25.05,3.36,1.91,2.19,,,,
B,NGC 7339,MOND 20%D,50.79,3.91,22.08,3.15,1.76,1.51,,,,1.20
B,NGC 7339,NFW,15.38,1.28,5.61,3.80,1.78,1.46,,57.77,1.91E+6,
B,NGC 7339,NFW 12,16.08,1.34,6.78,5.02,3.11,1.26,,17.76,8.68E+6,
B,NGC 7339,RGGR,12.51,0.96,6.30,3.97,0.31,1.34,,1.57,,
B,NGC 7339,RGGR 20%D,12.28,1.02,5.81,3.69,0.25,0.98,,1.48,,1.20
C,F563-1,MOND,2.39,0.34,2.16,2.16,0.55,3.27,,,,
C,F563-1,MOND 20%D,2.37,0.39,2.08,2.08,0.67,4.03,,,,0.93
C,F563-1,NFW,2.16,0.43,2.01,2.01,0.82,0.00,,16.29,4.23E+6,
C,F563-1,RGGR,2.75,0.46,2.31,2.31,0.60,3.63,,1.26,,
C,F563-1,RGGR 20%D,2.69,0.54,2.30,2.30,0.57,4.81,,1.29,,0.80
C,UGC 1230,MOND,38.64,3.86,12.70,4.12,0.72,2.21,,,,
C,UGC 1230,MOND 20%D,26.75,2.97,11.36,3.78,0.90,3.94,,,,0.80
C,UGC 1230,NFW,5.48,0.68,5.35,4.42,4.24,10.14,,1139.92,5.00E+3,
C,UGC 1230,NFW 12,5.48,0.68,5.34,4.41,4.22,10.08,,438.09,1.38E+4,
C,UGC 1230,RGGR,5.42,0.60,4.91,3.92,3.65,8.89,,0.50,,
C,UGC 1230,RGGR 20%D,5.25,0.66,4.85,3.87,3.60,13.30,,0.59,,0.80
C,UGC 3060,MOND,118.20,2.04,77.95,41.60,6.22,0.92,,,,
C,UGC 3060,MOND 20%D,116.90,2.14,80.12,43.78,6.25,0.83,,,,1.02
C,UGC 3060,NFW,117.69,2.10,73.63,46.29,13.11,1.74,,1323.41,1.73E+4,
C,UGC 3060,NFW 12,123.15,2.20,78.12,51.29,16.77,1.30,,67.04,3.97E+5,
C,UGC 3060,NFW 13,118.34,2.11,74.19,46.93,13.56,1.68,,363.99,6.44E+4,
C,UGC 3060,RGGR,123.77,2.17,97.17,53.86,18.02,1.89,,0.43,,
C,UGC 3060,RGGR 20%D,120.10,2.14,94.27,54.41,18.69,2.40,,0.47,,0.80
C,UGC 3371,MOND,6.52,0.38,5.43,5.42,4.36,2.10,,,,
C,UGC 3371,MOND 20%D,6.06,0.38,4.76,4.60,4.02,1.31,,,,1.17
C,UGC 3371,NFW,4.80,0.32,3.60,3.45,3.26,0.00,,11718.80,2.23E+3,
C,UGC 3371,NFW 12,5.87,0.39,5.15,5.10,4.46,0.00,,59.27,5.17E+5,
C,UGC 3371,NFW 13,4.90,0.33,3.85,3.74,3.48,0.00,,307.28,8.77E+4,
C,UGC 3371,RGGR,7.60,0.48,5.30,5.21,4.06,2.16,,2.31,,
C,UGC 3371,RGGR 20%D,7.37,0.49,5.21,5.16,3.96,2.35,,2.39,,0.80
C,UGC 3851,MOND,117.38,4.35,61.22,60.45,1.28,0.58,,,,
C,UGC 3851,MOND 20%D,83.63,3.22,54.50,54.31,1.58,1.38,,,,0.80
C,UGC 3851,NFW,34.64,1.39,29.09,28.19,1.71,6.10,,1.11,5.09E-1,
C,UGC 3851,RGGR,34.64,1.33,29.09,28.19,1.71,6.10,,0.00,,
C,UGC 3851,RGGR 20%D,28.98,1.16,25.54,24.68,2.86,10.42,,0.00,,0.80
C,UGC 4173,MOND,109.89,9.16,39.79,11.36,2.17,0.17,,,,
C,UGC 4173,MOND 20%D,51.62,4.69,17.17,5.55,1.76,0.18,,,,0.80
C,UGC 4173,NFW,0.96,0.10,0.89,0.42,0.33,0.21,,36.26,2.41E+5,
C,UGC 4173,RGGR,3.27,0.30,3.11,1.74,0.28,2.27,,0.15,,
C,UGC 4173,RGGR 20%D,3.07,0.31,2.87,1.62,0.27,2.88,,0.23,,0.80
C,UGC 4325,MOND,18.60,1.24,15.04,10.95,4.89,4.76,,,,
C,UGC 4325,MOND 20%D,17.03,1.22,13.91,10.20,4.64,3.19,,,,1.20
C,UGC 4325,NFW,16.97,1.31,15.33,12.09,7.80,0.00,,4604.01,2.18E+4,
C,UGC 4325,NFW 12,20.34,1.56,16.04,11.56,4.78,5.87,,62.36,4.63E+5,
C,UGC 4325,NFW 13,18.65,1.43,16.11,12.32,7.10,1.76,,107.93,7.49E+5,
C,UGC 4325,RGGR,2.59,0.18,2.24,1.40,0.58,1.06,,1.92,,
C,UGC 4325,RGGR 20%D,2.56,0.20,2.22,1.39,0.56,1.16,,2.01,,0.80
C,UGC 5005,MOND,2.84,0.28,0.45,0.24,0.15,0.51,,,,
C,UGC 5005,MOND 20%D,0.65,0.07,0.38,0.37,0.33,1.22,,,,0.81
C,UGC 5005,NFW,1.48,0.18,1.06,1.03,0.97,0.48,,45.48,5.19E+5,
C,UGC 5005,RGGR,0.69,0.08,0.23,0.19,0.07,2.29,,0.77,,
C,UGC 5005,RGGR 20%D,0.61,0.08,0.21,0.18,0.08,1.88,,0.69,,1.20
C,UGC 5721,MOND,46.96,2.13,17.78,7.57,2.01,4.97,,,,
C,UGC 5721,MOND 20%D,37.98,1.81,12.39,5.28,1.60,3.17,,,,1.20
C,UGC 5721,NFW,18.17,0.91,5.52,4.36,3.69,0.15,,2.04,1.21E+8,
C,UGC 5721,RGGR,34.88,1.66,8.60,2.28,0.46,2.05,,0.72,,
C,UGC 5721,RGGR 20%D,31.23,1.56,8.01,1.86,0.36,2.63,,0.74,,0.80
C,UGC 7524,MOND,89.47,1.66,55.40,35.92,16.77,2.34,,,,
C,UGC 7524,MOND 20%D,73.13,1.38,50.09,30.47,14.74,3.94,,,,0.80
C,UGC 7524,NFW,28.08,0.54,26.54,12.66,8.05,5.69,,3.25,1.26E+7,
C,UGC 7524,RGGR,37.33,0.70,34.53,21.29,11.63,8.24,,0.00,,
C,UGC 7524,RGGR 20%D,35.90,0.69,32.81,18.95,10.64,13.23,,0.00,,0.80
C,UGC 7603,MOND,17.30,0.91,4.23,2.05,0.94,0.73,,,,
C,UGC 7603,MOND 20%D,10.90,0.61,2.18,1.44,0.71,0.37,,,,1.20
C,UGC 7603,NFW,7.32,0.43,2.72,2.49,1.89,0.14,,25.79,1.28E+6,
C,UGC 7603,RGGR,16.11,0.90,1.84,0.42,0.13,0.67,,0.46,,
C,UGC 7603,RGGR 20%D,14.81,0.87,1.75,0.32,0.12,0.74,,0.48,,0.80
C,UGC 8837,MOND,17.00,2.43,17.00,1.13,1.13,1.68,,,,
C,UGC 8837,MOND 20%D,12.93,2.16,12.93,0.69,0.69,1.95,,,,0.80
C,UGC 8837,NFW,14.06,2.81,14.06,1.17,1.17,12.21,,100000.00,0.00E+0,
C,UGC 8837,RGGR,12.17,2.03,12.17,0.12,0.12,4.76,,0.16,,
C,UGC 8837,RGGR 20%D,11.48,2.30,11.48,0.18,0.18,5.73,,0.19,,0.80
C,UGC 9211,MOND,3.93,0.39,0.55,0.12,0.08,1.77,,,,
C,UGC 9211,MOND 20%D,0.71,0.08,0.03,0.02,0.00,4.18,,,,0.80
C,UGC 9211,NFW,0.76,0.09,0.27,0.22,0.10,3.74,,11.12,2.93E+6,
C,UGC 9211,RGGR,0.37,0.04,0.09,0.08,0.04,4.77,,0.42,,
C,UGC 9211,RGGR 20%D,0.35,0.04,0.10,0.08,0.05,5.89,,0.46,,0.80
D,F563-1,MOND,1.38,0.15,0.98,0.03,0.00,3.52,,,,
D,F563-1,MOND 20%D,0.93,0.12,0.78,0.07,0.00,6.37,,,,0.80
D,F563-1,NFW,0.70,0.10,0.41,0.19,0.00,0.39,,10.49,8.93E+6,
D,F563-1,RGGR,0.87,0.11,0.75,0.16,0.00,5.89,,1.03,,
D,F563-1,RGGR 20%D,0.87,0.12,0.75,0.16,0.00,6.08,,1.04,,0.98
D,F568-3,MOND,17.84,1.78,16.94,10.38,9.82,1.63,,,,
D,F568-3,MOND 20%D,17.22,1.91,16.96,11.17,10.61,2.69,,,,0.80
D,F568-3,NFW,17.44,2.18,17.32,11.63,11.00,3.23,,39276.09,4.83E+2,
D,F568-3,NFW 12,18.08,2.26,18.07,12.78,12.07,3.35,,87.69,2.26E+5,
D,F568-3,NFW 13,17.53,2.19,17.45,11.82,11.18,3.22,,469.33,4.12E+4,
D,F568-3,RGGR,15.72,1.75,15.38,9.32,8.54,3.20,,0.82,,
D,F568-3,RGGR 20%D,15.04,1.88,14.67,8.83,8.08,4.26,,0.94,,0.80
D,F571-8,MOND,41.89,3.81,21.80,13.21,3.01,4.12,0.00,,,
D,F571-8,MOND 20%D,40.84,4.08,21.32,12.95,2.93,2.84,0.00,,,1.20
D,F571-8,NFW,12.41,1.38,7.28,5.43,2.57,1.90,0.00,78.82,8.61E+5,
D,F571-8,NFW 12,17.10,1.90,13.13,11.11,7.27,0.48,0.00,22.84,4.67E+6,
D,F571-8,RGGR,3.49,0.35,2.84,1.71,0.59,0.39,0.17,2.32,,
D,F571-8,RGGR 20%D,3.29,0.37,2.76,1.66,0.58,0.46,0.22,2.31,,0.80
D,F579-V1,MOND,49.64,3.82,37.82,35.29,24.57,4.11,,,,
D,F579-V1,MOND 20%D,47.26,3.94,36.73,34.33,24.06,6.55,,,,0.80
D,F579-V1,NFW,2.48,0.23,2.47,2.37,2.29,0.96,,4.05,5.74E+7,
D,F579-V1,RGGR,34.67,2.89,30.96,27.32,22.06,10.12,,0.00,,
D,F579-V1,RGGR 20%D,33.62,3.06,30.20,26.57,21.61,15.98,,0.00,,0.80
D,F583-1,MOND,11.43,0.71,4.72,3.78,1.05,3.49,,,,
D,F583-1,MOND 20%D,9.55,0.64,5.59,4.29,1.13,5.34,,,,0.83
D,F583-1,NFW,10.42,0.74,6.17,5.05,1.76,5.79,,64.20,3.50E+5,
D,F583-1,RGGR,10.38,0.69,4.67,2.78,0.41,6.68,,0.61,,
D,F583-1,RGGR 20%D,9.29,0.66,4.23,2.48,0.37,8.13,,0.66,,0.80
D,F583-4,MOND,3.03,0.38,2.60,2.46,2.46,1.89,,,,
D,F583-4,MOND 20%D,2.61,0.37,2.31,2.17,2.17,3.15,,,,0.80
D,F583-4,NFW,1.21,0.20,0.94,0.75,0.75,5.00,,12.46,1.83E+6,
D,F583-4,RGGR,2.45,0.35,1.91,1.44,1.44,10.44,,0.00,,
D,F583-4,RGGR 20%D,2.44,0.41,1.87,1.38,1.38,13.64,,0.00,,0.88
D,UGC 5750,MOND,9.28,0.93,5.05,3.90,3.19,0.45,,,,
D,UGC 5750,MOND 20%D,8.35,0.93,6.18,4.94,3.87,0.98,,,,0.80
D,UGC 5750,NFW,9.63,1.20,8.10,6.64,5.04,3.14,,12966.44,6.92E+2,
D,UGC 5750,NFW 12,9.73,1.22,8.27,6.82,5.27,2.83,,180.82,5.69E+4,
D,UGC 5750,NFW 13,9.63,1.20,8.11,6.65,5.05,3.13,,3360.53,2.68E+3,
D,UGC 5750,RGGR,7.21,0.80,6.16,4.97,3.22,2.28,,0.68,,
D,UGC 5750,RGGR 20%D,7.00,0.88,6.11,4.95,3.19,2.93,,0.72,,0.80
D,UGC 6614,MOND,23.96,1.84,22.82,21.95,21.95,2.47,2.47,,,
D,UGC 6614,MOND 20%D,23.39,1.95,22.78,21.78,21.78,4.14,3.62,,,0.80
D,UGC 6614,NFW,23.71,2.16,23.33,21.14,21.14,5.02,1.89,113.82,2.82E+5,
D,UGC 6614,NFW 12,26.40,2.40,24.98,21.27,21.27,6.14,1.36,48.84,7.91E+5,
D,UGC 6614,RGGR,20.92,1.74,18.58,16.91,16.91,3.06,1.55,3.81,,
D,UGC 6614,RGGR 20%D,19.39,1.76,16.60,15.57,15.57,3.13,2.16,4.26,,0.80
E,UGC 11707,MOND,121.00,10.08,36.42,4.61,0.53,1.07,,,,
E,UGC 11707,MOND 20%D,46.48,4.23,17.53,1.43,0.14,2.49,,,,0.80
E,UGC 11707,NFW,4.56,0.46,1.09,0.23,0.05,0.03,,9.33,7.45E+6,
E,UGC 11707,RGGR,16.52,1.50,4.60,1.25,0.54,7.17,,0.35,,
E,UGC 11707,RGGR 20%D,15.28,1.53,4.24,1.10,0.45,9.88,,0.48,,0.80
E,UGC 12060,MOND,40.97,5.12,14.48,3.96,0.00,1.77,,,,
E,UGC 12060,MOND 20%D,26.39,3.77,11.11,2.96,0.00,3.03,,,,0.80
E,UGC 12060,NFW,0.50,0.08,0.36,0.22,0.00,4.97,,6.19,5.58E+6,
E,UGC 12060,RGGR,0.72,0.10,0.41,0.30,0.00,6.14,,0.22,,
E,UGC 12060,RGGR 20%D,0.67,0.11,0.34,0.21,0.00,9.00,,0.26,,0.80
E,UGC 12632,MOND,55.90,3.49,29.66,18.66,0.00,2.57,,,,
E,UGC 12632,MOND 20%D,31.85,2.12,20.06,13.27,0.15,4.83,,,,0.80
E,UGC 12632,NFW,5.07,0.36,4.29,3.38,2.35,0.00,,5.87,1.25E+7,
E,UGC 12632,RGGR,19.76,1.32,9.89,6.88,2.63,11.03,,0.17,,
E,UGC 12632,RGGR 20%D,19.67,1.41,9.79,6.72,2.64,8.91,,0.14,,1.13
E,UGC 12732,MOND,54.60,3.64,5.32,1.21,0.18,1.46,,,,
E,UGC 12732,MOND 20%D,9.05,0.65,1.12,0.15,0.05,2.87,,,,0.80
E,UGC 12732,NFW,2.34,0.18,0.83,0.58,0.56,3.27,,32.51,7.84E+5,
E,UGC 12732,RGGR,10.94,0.78,4.06,2.97,2.13,4.22,,0.65,,
E,UGC 12732,RGGR 20%D,8.02,0.62,2.89,1.96,1.40,5.20,,0.73,,0.80
E,UGC 3371,MOND,12.23,1.22,2.23,0.52,0.17,2.27,,,,
E,UGC 3371,MOND 20%D,5.14,0.57,1.17,0.16,0.00,4.10,,,,0.80
E,UGC 3371,NFW,4.60,0.57,1.70,0.61,0.02,5.57,,133.03,1.37E+5,
E,UGC 3371,NFW 12,4.61,0.58,1.73,0.63,0.04,5.19,,88.11,2.24E+5,
E,UGC 3371,RGGR,5.20,0.58,1.64,0.78,0.10,7.74,,0.38,,
E,UGC 3371,RGGR 20%D,5.05,0.63,1.58,0.74,0.13,10.69,,0.44,,0.80
E,UGC 4325,MOND,31.85,4.55,18.76,6.72,0.01,3.77,,,,
E,UGC 4325,MOND 20%D,26.07,4.35,16.07,5.46,0.02,6.24,,,,0.80
E,UGC 4325,NFW,5.89,1.18,3.44,1.67,1.07,7.34,,5.74,2.62E+6,
E,UGC 4325,RGGR,6.12,1.02,2.80,1.26,0.61,8.06,,0.02,,
E,UGC 4325,RGGR 20%D,5.86,1.17,2.77,1.25,0.67,12.40,,0.06,,0.80
E,UGC 4499,MOND,17.11,2.14,6.95,1.46,0.00,0.59,,,,
E,UGC 4499,MOND 20%D,7.25,1.04,6.07,4.50,0.00,1.45,,,,0.80
E,UGC 4499,NFW,5.31,0.88,4.38,3.56,0.00,0.00,,9.01,5.63E+6,
E,UGC 4499,RGGR,9.38,1.34,8.94,7.00,0.00,1.74,,0.46,,
E,UGC 4499,RGGR 20%D,9.11,1.52,8.74,6.77,0.00,1.43,,0.38,,1.20
E,UGC 5414,MOND,0.55,0.11,0.40,0.01,0.01,0.41,,,,
E,UGC 5414,MOND 20%D,0.49,0.12,0.42,0.09,0.05,0.53,,,,0.95
E,UGC 5414,NFW,1.96,0.65,1.88,1.59,1.18,1.26,,189458.06,1.03E+2,
E,UGC 5414,NFW 12,2.43,0.81,2.22,2.01,1.42,1.31,,86.56,2.32E+5,
E,UGC 5414,NFW 13,2.04,0.68,1.94,1.67,1.23,1.27,,459.12,4.28E+4,
E,UGC 5414,RGGR,0.82,0.20,0.70,0.61,0.32,2.10,,0.24,,
E,UGC 5414,RGGR 20%D,0.81,0.27,0.69,0.61,0.34,1.86,,0.23,,1.08
E,UGC 6446,MOND,50.62,5.06,20.86,14.55,6.02,2.06,,,,
E,UGC 6446,MOND 20%D,16.42,1.82,6.47,2.64,0.38,2.13,,,,0.80
E,UGC 6446,NFW,4.11,0.51,3.63,3.06,2.93,1.13,,6.70,9.33E+6,
E,UGC 6446,RGGR,8.20,0.91,6.48,5.96,5.92,2.55,,0.45,,
E,UGC 6446,RGGR 20%D,6.41,0.80,5.33,4.86,4.86,3.36,,0.52,,0.80
E,UGC 731,MOND,21.18,1.93,6.72,4.11,0.30,3.57,,,,
E,UGC 731,MOND 20%D,8.20,0.82,2.86,1.91,0.01,6.40,,,,0.80
E,UGC 731,NFW,1.47,0.16,0.89,0.69,0.59,7.57,,17.10,1.55E+6,
E,UGC 731,RGGR,2.24,0.22,1.28,0.59,0.59,9.96,,0.25,,
E,UGC 731,RGGR 20%D,2.11,0.23,1.12,0.47,0.46,14.08,,0.30,,0.80
E,UGC 7323,MOND,3.14,0.35,2.99,1.91,0.33,0.89,,,,
E,UGC 7323,MOND 20%D,2.07,0.26,1.83,0.80,0.15,0.58,,,,1.18
E,UGC 7323,NFW,2.67,0.38,2.27,1.04,0.34,0.00,,318.65,1.36E+5,
E,UGC 7323,NFW 12,4.57,0.65,4.06,2.44,0.77,0.00,,41.23,1.16E+6,
E,UGC 7323,NFW 13,2.80,0.40,2.42,1.13,0.37,0.00,,185.11,2.35E+5,
E,UGC 7323,RGGR,2.56,0.32,2.38,1.08,0.00,1.70,,0.49,,
E,UGC 7323,RGGR 20%D,2.45,0.35,2.25,1.05,0.02,2.13,,0.56,,0.80
E,UGC 7399,MOND,230.61,13.57,70.60,46.38,0.00,9.26,,,,
E,UGC 7399,MOND 20%D,179.71,11.23,55.63,37.59,0.00,5.98,,,,1.20
E,UGC 7399,NFW,22.03,1.47,6.37,6.17,0.00,2.99,,8.19,1.36E+7,
E,UGC 7399,RGGR,36.10,2.26,2.90,2.67,0.00,1.94,,1.12,,
E,UGC 7399,RGGR 20%D,32.19,2.15,2.22,2.07,0.00,2.32,,1.14,,0.80
E,UGC 7524,MOND,33.32,1.11,10.21,4.80,0.31,1.65,,,,
E,UGC 7524,MOND 20%D,16.70,0.58,6.00,2.05,0.88,2.94,,,,0.80
E,UGC 7524,NFW,8.91,0.32,6.05,4.59,4.13,4.31,,30.10,6.53E+5,
E,UGC 7524,RGGR,8.44,0.29,4.84,3.07,2.78,5.65,,0.22,,
E,UGC 7524,RGGR 20%D,7.81,0.28,4.36,2.96,2.71,8.19,,0.29,,0.80
E,UGC 7559,MOND,4.17,0.52,1.37,0.01,0.01,0.55,,,,
E,UGC 7559,MOND 20%D,2.20,0.31,1.20,0.24,0.14,2.00,,,,0.80
E,UGC 7559,NFW,2.00,0.33,1.72,1.15,0.63,4.89,,10.75,1.43E+6,
E,UGC 7559,RGGR,1.33,0.19,1.07,0.57,0.07,8.25,,0.06,,
E,UGC 7559,RGGR 20%D,1.29,0.22,1.06,0.55,0.07,6.24,,0.04,,1.20
E,UGC 7577,MOND,169.69,21.21,80.76,13.44,0.42,0.27,,,,
E,UGC 7577,MOND 20%D,142.16,20.31,70.81,13.10,0.26,0.37,,,,0.85
E,UGC 7577,NFW,0.76,0.13,0.41,0.07,0.05,0.27,,16672.84,7.99E+1,
E,UGC 7577,RGGR,1.38,0.20,1.02,0.59,0.47,0.45,,0.01,,
E,UGC 7577,RGGR 20%D,1.14,0.19,0.84,0.50,0.40,0.52,,0.02,,0.80
E,UGC 7603,MOND,6.84,0.62,4.49,1.73,0.00,1.35,,,,
E,UGC 7603,MOND 20%D,5.53,0.55,2.28,1.14,0.00,0.86,,,,1.15
E,UGC 7603,NFW,10.25,1.14,5.33,2.34,0.00,2.04,,33.03,8.01E+5,
E,UGC 7603,RGGR,2.04,0.20,0.69,0.00,0.00,1.24,,0.42,,
E,UGC 7603,RGGR 20%D,1.99,0.22,0.69,0.00,0.00,1.52,,0.44,,0.80
E,UGC 8490,MOND,9.92,0.34,2.97,0.06,0.00,3.16,,,,
E,UGC 8490,MOND 20%D,9.74,0.35,3.47,0.03,0.00,3.45,,,,0.97
E,UGC 8490,NFW,3.31,0.12,1.27,0.02,0.00,0.94,,3.19,4.62E+7,
E,UGC 8490,RGGR,14.87,0.53,3.44,0.91,0.00,1.81,,0.68,,
E,UGC 8490,RGGR 20%D,13.24,0.49,3.00,1.20,0.00,2.27,,0.72,,0.80
E,UGC 9211,MOND,9.33,1.17,0.66,0.19,0.00,2.13,,,,
E,UGC 9211,MOND 20%D,3.48,0.50,1.06,1.06,0.00,4.44,,,,0.80
E,UGC 9211,NFW,4.12,0.69,2.12,2.03,0.00,4.02,,12.32,2.55E+6,
E,UGC 9211,RGGR,1.82,0.26,0.83,0.83,0.00,4.83,,0.41,,
E,UGC 9211,RGGR 20%D,1.79,0.30,0.77,0.76,0.00,5.96,,0.45,,0.80

